LLM-based Generation of Diverse and Realistic Domain Model Instances

Large Language Models (LLMs) have recently been proposed to support domain modeling tasks, mostly for the completion of partial models. However, another important task is the instantiation of domain models into concrete objects, which has received little attention. Existing generators focus on structural validity, but leave aside whether instances are realistic and diverse, although only such instances are understandable for humans and useful, e.g., for teaching modeling, for model-based testing, or as training data for machine learning. To address this gap, this paper presents LIMoGen (LLM-based Instance Model Generation), an approach that generates UML object diagrams from UML class diagrams with LLMs that use feedback from the USE model validation tool to repair malformed or non-conforming instances. We compare two prompting strategies, a single instruction-based prompt and a Chain-of-Thought strategy that steers the generation toward specific unusual scenarios, such as boundary, edge, and over-constraint cases. We applied LIMoGen to ten domain models and evaluated the generated instances for validity, coverage, diversity, and realism, the latter with domain-specific checks and an LLM-as-a-judge audited by human experts. The results show that all instances are well-formed, conforming, and diverse in values and structure. Most realism problems are inconsistencies between values, which the judge largely detects, as confirmed by the experts. Furthermore, we show that these findings help improve the domain models, as uninstantiated classes suggest abstract classes, over-constraint scenarios reveal multiplicities that are too strict, and realism problems uncover implicit domain knowledge that can be encoded as additional invariants.

==> docs/taxonomy_list.txt <==
Taxonomy of Confirmed problems

--> all are logical inconsistencies
Missing constraint / metamodel gap:
- gpt_5_2 / simple / pickupnet / gen26 - ASSIGNED shipment has no driver
-> logical inconsistency

- gpt_5_2 / cot / pickupnet / gen1 / edge - NEW shipment already has a driver
-> logical inconsistency

- gpt_5_2 / simple / pickupnet / gen11 - ASSIGNED shipment has no driver
-> logical inconsistency - SAME as #1

- gpt_5_2 / simple / pickupnet / gen19 - ASSIGNED shipment has no driver
-> logical inconsistency -> SAME as #1

- gpt_5_2 / simple / vehiclerental / gen30 - trailer charged by mileage although mileage exists only for Truck
-> logical inconsistency -> NEW one



--> all are logical inconsistencies
UML / metamodel misinterpretation: 
- gpt_5_2 / simple / statemachine / gen1 - same start states belong to other state machines
-> logical inconsistency

- gpt_5_2 / simple / statemachine / gen12 - empty state machines
-> logical inconsistency? EMPTY elements? -> incomplete models may be a better term

- Same gen12 instance - same start states contained in different state machines
-> logical inconsistency?  SAME as #1

- gpt_5_2 / simple / statemachine / gen16 - artificial helper state machines and cross-linked start states
-> logical inconsistency?  SAME as #1





--> last two are clear logical inconsistencies, first two are domain rule violations, not sure if easily classified as logical inconsistency, but if we say the values are used in a particular context, they are attribute violations and thus inconsistencies... 
Domain knowledge violation: 
- gpt_5_2 / simple / bank / gen27 - invalid 12-character SWIFT/BIC
-> domain rule violation... -> invalid attribute value

- gpt_5_2 / cot / football / gen3 / edge - shirt number 0
-> domain rule violation -> invalid attribute value

- gpt_5_2 / cot / myexpenses / gen6 / boundary - credit-card payment in 1900
-> logical inconsistency

- gpt_5_2 / cot / myexpenses / gen6 / boundary - South African Rand used before its introduction
-> logical inconsistency


-->> Similar problem as before with domain knowledge violations.... 
Unclassified:
- gpt_5_2 / cot / hotelmanagement / gen6 / boundary - negative room number; experts marked it Partial because the problem exists, but the judge’s integer-underflow explanation is incorrect “The explanation is not appropriate. The problem is that a room doesn't usually have negative number. The explanation the LLM does it not appropriate as this number doesn't cause an overflow” -> maybe logical inconsistency?
-> domain rule violation -> logical inconsistency? -> invalid attribute value.. is the best term



--> We keep the duplicated elements - good category
Duplicated instances:
- gpt_5_2 / cot / restaurant / gen5 / boundary - cooks K55 and K56
- gpt_5_2 / cot / restaurant / gen2 / edge - cooks K23 and K24
- gpt_5_2 / cot / restaurant / gen5 / baseline - cooks K50 and K51



------ another case found of incorrect value

U: The object model contains multiple impossible values and contradictions: 
1. `MatchEvent` 'ME94' occurs at `time := -1`, which is physically impossible


TODO_ update the google spreadsheet


